M5-TTS: A Mini-Scale Multilingual and Multi-Dialect Text-to-Speech Language Model with Multi-Token Prediction

We present M5-TTS, a compact text-to-speech system supporting multilingual and Chinese multidialect synthesis, zero-shot voice cloning, speaker-specific multilingual generation, and CPU streaming. Its 50M-parameter language model, excluding the speech codec, combines a temporal backbone with a local multi-token prediction module over 16 codebooks. GRPO post-training combines global speaker-similarity and pause feedback with a token-level CER process advantage. Character-level error comparisons provide local feedback, with negative credit propagated backward within a clause and projected onto audio-token positions. M5-TTS achieves 1.37% CER on Seed-ZH and 2.91% WER on Seed-EN, corresponding to relative error reductions of 62.2% and 35.3% over MOSS-TTS-Nano with half the language-model parameters. It also achieves lower content error rates in five of six evaluated MiniMax languages, while difficult Chinese inputs remain a limitation. On four Intel Xeon Gold 6530 cores, it achieves a real-time factor of 0.653 and a warm first-chunk latency of 225ms. A 10-listener evaluation gives M5-TTS higher speaker-similarity and intelligibility ratings than MOSS-TTS-Nano, with a lower naturalness rating. We will release training, post-training, and inference code, together with voice-cloning and speaker-specific checkpoints, to support reproducible research on compact speech generation for on-device voice interaction.

==> figures/grpo_cer_guided_local.prompt.txt <==
Built-in image_gen edit, 2026-11-07.
Input: figures/grpo_rewardwise_norm_clean.png

Use case: text-localization.
Asset type: M5-TTS scientific GRPO diagram for a technical report.
Edit target: the supplied existing clean M5-TTS GRPO figure. Correct terminology only. Preserve the entire composition, all positions, dimensions, pastel lavender/teal/cream fills, pure white background, hummingbird M5TTS logo, fonts and sharp dark navy typography, thin outlines, all arrows, the central GRPO loop, equation, character row, scientific workflow, and clean vector-like quality. No texture, blur, grain, erased patches, ghosting, or cropped content.
Change exactly these five text regions:
1. Top banner: replace "M5-TTS: GRPO with Global and Token-Level Feedback" with "M5-TTS: GRPO with Global and Local Process Feedback".
2. Inside the right-side "Local content feedback" box, replace "Character-level CER" with "Character edit errors".
3. Inside the purple right cell of Advantage Fusion, replace "Token-level CER feedback" with "Local process advantage", use two centered lines if needed.
4. Bottom panel header: replace "Token-Level CER Process Feedback" with "CER-Guided Local Process Feedback".
5. Bottom-right note: replace "All 16 codebooks share the frame advantage" with "All 16 codec tokens in a frame share its advantage", wrapped into three centered lines fitting same box.
Keep ALL other labels exactly: Global feedback; Speaker similarity + Pause; Per-reward group normalization, then weighted sum; Text + Reference; Policy & Sampling; 8 candidates per prompt; Resample; Policy Update; Clipped objective + KL; Advantage Fusion; Global advantage; 1. ASR edit alignment; 2. Group normalization per character; 3. Backward decay of negative feedback; 4. Time alignment + frame projection; Negative feedback propagates backward within the same clause. Preserve the formula A_{i,t} = A_i^{global} + lambda_{CER} A_{i,t}^{local}, uppercase A with precise indices. Preserve c1 c2 c3 c4 c5 c6, c4 red, backward arrows to c1-c3.
Semantic constraint: character edit counts produce group-relative advantages, then backward propagation and codec-frame projection; each of the 16 codec tokens within a frame receives the shared frame advantage. There is no CER value computed on an individual codec token and no independent codebook reward. No new stages or scientific edits. Return a crisp high-resolution full image in the same 3:2 aspect ratio.


==> figures/grpo_global_local.prompt.txt <==
Built-in imagegen; current figure: figures/grpo_rewardwise_norm.png.
The current edit uses figures/grpo_local.jpeg as its visual reference.

INITIAL PROMPT
Edit target: the attached M5-TTS GRPO scientific diagram. Produce a revised accurate publication figure in the same clean pastel lavender, teal, cream, dark navy typography style, white background. Keep the colorful cartoon hummingbird M5TTS logo. Widescreen landscape 3:2, crisp readable English, generous spacing, aligned boxes. This is an algorithm change, so replace all old misleading reward-weight diagram content.
Top banner exact title: "M5-TTS: GRPO with Global and Token-Level Feedback".
Upper two-thirds: a clear clockwise training cycle with four stations around a center small circular arrow icon labeled "GRPO".
Top station: hummingbird M5TTS logo and "Policy & Sampling", smaller subtitle "8 candidates per prompt"; left input box "Text + Reference".
Right station: two vertically stacked distinct panels. Teal panel title "Global feedback", content "Speaker similarity + Pause". Violet panel title "Local content feedback", content "Character-level CER".
Bottom station: title "Advantage Fusion"; two colored cells with a visible plus sign between them, labeled "Global advantage" and "Token-level CER feedback". Below the cells render a simple clean formula in typeset math: A_{i,t} = A_i^{global} + lambda_CER a_{i,t}^{local}.
Left station: "Policy Update", smaller "Clipped objective + KL". Clockwise arrows top -> right -> bottom -> left -> top with the last arrow labeled "Resample".
Bottom third: a wide rounded rectangle panel titled "Token-Level CER Process Feedback". Inside use four horizontally aligned numbered process boxes joined by thin arrows, exact short labels: "1. ASR edit alignment", "2. Group normalization per character", "3. Backward decay of negative feedback", "4. Project onto codec frames". Under these boxes, a tiny illustrative token row c1 c2 c3 c4 c5 c6, c4 red, c1 c2 c3 pale violet; curved leftward arrows from c4 to c3,c2,c1, fading with distance; a short explanatory label "Negative feedback propagates backward within the same clause". At bottom right a small note "All 16 codebooks share the frame advantage".
Semantic constraints: global reward includes SIM and pause, NO utterance-level CER or WER broadcast; local CER is a group-relative character advantage, not a binary error mask or a weight multiplier. Remove all old text "Reward Models", "WER/CER", "CER weight", "increase weight", "Other tokens: unchanged", and "Iterative". No naturalness/expressiveness reward model. Do not add invented stages, numeric performance results, or a direct arrow that bypasses the fusion. Use short English labels only, fully readable, no cropped content. The flow in the four numbered boxes is an explanatory expansion of local CER, distinct from the training cycle. Preserve logo identity.

FINAL CORRECTION PROMPT
Make a very precise text-and-connector correction to this scientific diagram. Preserve the hummingbird logo, all colors, layout, boxes, and all other text.
1. The equation inside Advantage Fusion MUST read exactly in clean math: A_{i,t} = A_i^{global} + lambda_{CER} A_{i,t}^{local}. Use uppercase A for the local advantage, matching the uppercase global and total A. The current lowercase a is incorrect.
2. Inside Global feedback add a readable small third line "Per-reward group normalization, then weighted sum".
3. Ensure the global feedback and local content feedback are visibly two parallel branches BOTH feeding Advantage Fusion. Add a thin connector for the global branch that merges with the existing arrow into Advantage Fusion, with clean routing in available white space at the right of both panels. Do not imply global feedback is fed into local CER. A small bracket grouping both feedback panels with two outgoing branches merging at a plus junction before the fusion is acceptable. The policy/sampling arrow should feed the grouped feedback stage.
4. Bottom step 4 currently says "Project onto codec frames". Change its two-line label to "4. Time alignment + frame projection".
Everything else remains identical. Text and math must be crisp and accurate. No new scientific claims.



==> figures/grpo_rewardwise_norm.prompt.txt <==
Built-in image_gen image edit, 2026-11-07.
Reference: figures/grpo_local.jpeg
Current publication figure: figures/grpo_rewardwise_norm.png

Edit target: the supplied M5-TTS GRPO scientific diagram. Make ONE precise text correction, preserving the complete image, its current landscape aspect ratio, all boxes, pastel lavender/teal/cream colors, dark navy typography, the hummingbird M5TTS logo, every arrow and connector, every other word, every token and mathematical formula, and all spacing. In the teal 'Global feedback' panel at the right, replace ONLY the small bottom line 'Weighted reward, then group normalization' with the exact text 'Per-reward group normalization, then weighted sum'. Fit this short explanatory line cleanly inside the same panel using a slightly smaller font if necessary, or two well-spaced lines. This means each reward (speaker similarity and pause) is normalized separately within the same candidate group BEFORE weighting and summation. Do not show any normalization after the weighted sum. Keep the Local content feedback panel, Advantage Fusion formula, local CER four-step process, and all other diagram details intact. No erased/painted patches, no text ghosting, no smudges, no changes to the logo, no new algorithm steps. Output a crisp publication-quality diagram on the same clean white background with all content complete and legible.


==> figures/grpo_rewardwise_norm_clean.prompt.txt <==
Built-in image_gen cleanup edit, 2026-11-07.
Reference: figures/grpo_rewardwise_norm.png
Current publication figure: figures/grpo_rewardwise_norm_clean.png

Use case: scientific-educational image restoration / precise diagram cleanup. Edit target: the supplied M5-TTS Figure 3. Repair the grain/noise and blurry middle area by cleanly redrawing the SAME complete diagram in crisp flat vector-like publication style. Keep the EXACT 3:2 landscape layout, proportions, all boxes, all positions, all labels, logo identity, arrow directions and mathematical meaning. Highest available resolution, preferably 3072x2048 or larger. White background must be pure smooth white, with NO grain, speckles, mottling, paper texture, compression noise, fog, halo, glow, watercolor, fuzzy edges, blurry text, or erased patches. Replace noisy gradients with smooth uniform pale lavender, pale teal, cream and pale blue fills. Keep dark navy crisp typography, thin consistent sharp outlines, solid purple loop arrows. Especially redraw the central GRPO circle cleanly: smooth pale lavender disc, sharp clean circular border, two crisp solid purple curved arrows, and perfectly legible centered 'GRPO' text. Redraw the middle Advantage Fusion panel and its equation with clean typeset text and formula, not blurred or painted. Preserve the colorful cartoon hummingbird M5TTS logo in the sampling box. Preserve the content VERBATIM: title 'M5-TTS: GRPO with Global and Token-Level Feedback'; 'Text + Reference'; 'Policy & Sampling'; '8 candidates per prompt'; 'Resample'; 'Policy Update'; 'Clipped objective + KL'; 'Global feedback'; 'Speaker similarity + Pause'; 'Per-reward group normalization, then weighted sum'; 'Local content feedback'; 'Character-level CER'; 'Advantage Fusion'; 'Global advantage' plus 'Token-level CER feedback'. The fusion equation MUST remain A_{i,t} = A_i^{global} + lambda_{CER} A_{i,t}^{local}, uppercase A for all advantages and correct superscripts/subscripts. Bottom header 'Token-Level CER Process Feedback'; four stages '1. ASR edit alignment', '2. Group normalization per character', '3. Backward decay of negative feedback', '4. Time alignment + frame projection'. Bottom token row c1 c2 c3 c4 c5 c6 with c4 red, c1-c3 pale purple, c5-c6 pale blue, backwards curved arrows from c4 toward c3,c2,c1. Bottom note 'Negative feedback propagates backward within the same clause'; final note 'All 16 codebooks share the frame advantage'. Preserve both global and local branches feeding the fusion junction; the cycle remains sampling -> feedback -> advantage fusion -> policy update -> resample -> sampling. Do not change or simplify any scientific statements, do not add stages, do not remove elements, do not crop. Only improve rendering clarity, smooth flat fills and clean line/text quality.

